Finding normal binary floating-point factors efficiently

Solving the floating-point equation $x \otimes y = z$, where $x$, $y$ and $z$ belong to floating-point intervals, is a common task in automated reasoning for which no efficient algorithm is known in general. We show that it can be solved by computing a constant number of floating-point factors, and give a fast algorithm for computing successive normal floating-point factors of normal floating-point numbers in radix 2. This leads to an efficient procedure for solving the given equation, running in time of the same order as floating-point multiplication.

==> combined-rounding.tsv <==
1.	0.01	5	-1.51
2.	0.02	5	-0.52
3.	0.03	0.02	-0.01
4.	0.04	0.02	-0.02
5.	0.05	0.	0.
6.	0.06	0.02	-0.04
7.	0.07	0.02	-0.05
8.	0.08	0.06	-0.02
9.	0.09	0.02	-0.07
10.	0.1	0.	0.
11.	0.11	0.03	-0.08
12.	0.12	0.02	-0.1
13.	0.13	0.1	-0.03
14.	0.14	0.02	-0.12
15.	0.15	0.05	-0.1
16.	0.16	0.06	-0.1
17.	0.17	0.05	-0.12
18.	0.18	0.02	-0.16
19.	0.19	0.16	-0.03
20.	0.2	0.1	-0.1
21.	0.21	0.02	-0.19
22.	0.22	0.14	-0.08
23.	0.23	0.03	-0.2
24.	0.24	0.14	-0.1
25.	0.25	0.	0.
26.	0.26	0.022	-0.004
27.	0.27	0.011	-0.016
28.	0.28	0.02	-0.008
29.	0.29	0.023	-0.006
30.	0.3	0.02	-0.01
31.	0.31	0.011	-0.02
32.	0.32	0.028	-0.004
33.	0.33	0.008	-0.025
34.	0.34	0.016	-0.018
35.	0.35	0.02	-0.015
36.	0.36	0.02	-0.016
37.	0.37	0.016	-0.021
38.	0.38	0.008	-0.03
39.	0.39	0.035	-0.004
40.	0.4	0.02	-0.02
41.	0.41	0.001	-0.04
42.	0.42	0.02	-0.022
43.	0.43	0.037	-0.006
44.	0.44	0.008	-0.036
45.	0.45	0.02	-0.025
46.	0.46	0.03	-0.016
47.	0.47	0.038	-0.009
48.	0.48	0.044	-0.004
49.	0.49	0.048	-0.001
50.	0.5	0.	0.
51.	0.51	0.05	-0.001
52.	0.52	0.048	-0.004
53.	0.53	0.044	-0.009
54.	0.54	0.038	-0.016
55.	0.55	0.03	-0.025
56.	0.56	0.02	-0.036
57.	0.57	0.008	-0.049
58.	0.58	0.052	-0.006
59.	0.59	0.037	-0.022
60.	0.6	0.02	-0.04
61.	0.61	0.001	-0.06
62.	0.62	0.042	-0.02
63.	0.63	0.02	-0.043
64.	0.64	0.06	-0.004
65.	0.65	0.035	-0.03
66.	0.66	0.008	-0.058
67.	0.67	0.046	-0.021
68.	0.68	0.016	-0.052
69.	0.69	0.053	-0.016
70.	0.7	0.02	-0.05
71.	0.71	0.056	-0.015
72.	0.72	0.02	-0.052
73.	0.73	0.055	-0.018
74.	0.74	0.016	-0.058
75.	0.75	0.05	-0.025
76.	0.76	0.008	-0.068
77.	0.77	0.041	-0.036
78.	0.78	0.074	-0.004
79.	0.79	0.028	-0.051
80.	0.8	0.06	-0.02
81.	0.81	0.011	-0.07
82.	0.82	0.042	-0.04
83.	0.83	0.073	-0.01
84.	0.84	0.02	-0.064
85.	0.85	0.05	-0.035
86.	0.86	0.08	-0.006
87.	0.87	0.023	-0.064
88.	0.88	0.052	-0.036
89.	0.89	0.081	-0.008
90.	0.9	0.02	-0.07
91.	0.91	0.048	-0.043
92.	0.92	0.076	-0.016
93.	0.93	0.011	-0.082
94.	0.94	0.038	-0.056
95.	0.95	0.065	-0.03
96.	0.96	0.092	-0.004
97.	0.97	0.022	-0.075
98.	0.98	0.048	-0.05
99.	0.99	0.074	-0.025
100.	1.	0.	0.
101.	1.1	0.03	-0.08
102.	1.2	0.02	-0.1
103.	1.3	0.1	-0.03
104.	1.4	0.02	-0.12
105.	1.5	0.05	-0.1
106.	1.6	0.06	-0.1
107.	1.7	0.05	-0.12
108.	1.8	0.02	-0.16
109.	1.9	0.16	-0.03
110.	2.	0.1	-0.1
111.	2.1	0.02	-0.19
112.	2.2	0.14	-0.08
113.	2.3	0.03	-0.2
114.	2.4	0.14	-0.1
115.	2.5	0.	0.
116.	2.6	0.022	-0.004
117.	2.7	0.011	-0.016
118.	2.8	0.02	-0.008
119.	2.9	0.023	-0.006
120.	3.	0.02	-0.01
121.	3.1	0.011	-0.02
122.	3.2	0.028	-0.004
123.	3.3	0.008	-0.025
124.	3.4	0.016	-0.018
125.	3.5	0.02	-0.015
126.	3.6	0.02	-0.016
127.	3.7	0.016	-0.021
128.	3.8	0.008	-0.03
129.	3.9	0.035	-0.004
130.	4.	0.02	-0.02
131.	4.1	0.001	-0.04
132.	4.2	0.02	-0.022
133.	4.3	0.037	-0.006
134.	4.4	0.008	-0.036
135.	4.5	0.02	-0.025
136.	4.6	0.03	-0.016
137.	4.7	0.038	-0.009
138.	4.8	0.044	-0.004
139.	4.9	0.048	-0.001
140.	5.	0.	0.
141.	5.1	0.05	-0.001
142.	5.2	0.048	-0.004
143.	5.3	0.044	-0.009
144.	5.4	0.038	-0.016
145.	5.5	0.03	-0.025
146.	5.6	0.02	-0.036
147.	5.7	0.008	-0.049
148.	5.8	0.052	-0.006
149.	5.9	0.037	-0.022
150.	6.	0.02	-0.04
151.	6.1	0.001	-0.06
152.	6.2	0.042	-0.02
153.	6.3	0.02	-0.043
154.	6.4	0.06	-0.004
155.	6.5	0.035	-0.03
156.	6.6	0.008	-0.058
157.	6.7	0.046	-0.021
158.	6.8	0.016	-0.052
159.	6.9	0.053	-0.016
160.	7.	0.02	-0.05
161.	7.1	0.056	-0.015
162.	7.2	0.02	-0.052
163.	7.3	0.055	-0.018
164.	7.4	0.016	-0.058
165.	7.5	0.05	-0.025
166.	7.6	0.008	-0.068
167.	7.7	0.041	-0.036
168.	7.8	0.074	-0.004
169.	7.9	0.028	-0.051
170.	8.	0.06	-0.02
171.	8.1	0.011	-0.07
172.	8.2	0.042	-0.04
173.	8.3	0.073	-0.01
174.	8.4	0.02	-0.064
175.	8.5	0.05	-0.035
176.	8.6	0.08	-0.006
177.	8.7	0.023	-0.064
178.	8.8	0.052	-0.036
179.	8.9	0.081	-0.008
180.	9.	0.02	-0.07
181.	9.1	0.048	-0.043
182.	9.2	0.076	-0.016
183.	9.3	0.011	-0.082
184.	9.4	0.038	-0.056
185.	9.5	0.065	-0.03
186.	9.6	0.092	-0.004
187.	9.7	0.022	-0.075
188.	9.8	0.048	-0.05
189.	9.9	0.074	-0.025
190.	10.	0.	0.
191.	11.	0.03	-0.08
192.	12.	0.02	-0.1
193.	13.	0.1	-0.03
194.	14.	0.02	-0.12
195.	15.	0.05	-0.1
196.	16.	0.06	-0.1
197.	17.	0.05	-0.12
198.	18.	0.02	-0.16
199.	19.	0.16	-0.03
200.	20.	0.1	-0.1
201.	21.	0.02	-0.19
202.	22.	0.14	-0.08
203.	23.	0.03	-0.2
204.	24.	0.14	-0.1
205.	25.	0.	0.
206.	26.	0.1	-0.16
207.	27.	0.2	-0.07
208.	28.	0.02	-0.26
209.	29.	0.11	-0.18
210.	30.	0.2	-0.1
211.	31.	0.29	-0.02
212.	32.	0.06	-0.26
213.	33.	0.14	-0.19
214.	34.	0.22	-0.12
215.	35.	0.3	-0.05
216.	36.	0.02	-0.34
217.	37.	0.09	-0.28
218.	38.	0.16	-0.22
219.	39.	0.23	-0.16
220.	40.	0.3	-0.1
221.	41.	0.37	-0.04
222.	42.	0.02	-0.4
223.	43.	0.08	-0.35
224.	44.	0.14	-0.3
225.	45.	0.2	-0.25
226.	46.	0.26	-0.2
227.	47.	0.32	-0.15
228.	48.	0.38	-0.1
229.	49.	0.44	-0.05
230.	50.	0.	0.
231.	51.	0.05	-0.46
232.	52.	0.1	-0.42
233.	53.	0.15	-0.38
234.	54.	0.2	-0.34
235.	55.	0.25	-0.3
236.	56.	0.3	-0.26
237.	57.	0.35	-0.22
238.	58.	0.4	-0.18
239.	59.	0.45	-0.14
240.	60.	0.5	-0.1
241.	61.	0.55	-0.06
242.	62.	0.6	-0.02
243.	63.	0.02	-0.61
244.	64.	0.06	-0.58
245.	65.	0.1	-0.55
246.	66.	0.14	-0.52
247.	67.	0.18	-0.49
248.	68.	0.22	-0.46
249.	69.	0.26	-0.43
250.	70.	0.3	-0.4
251.	71.	0.34	-0.37
252.	72.	0.38	-0.34
253.	73.	0.42	-0.31
254.	74.	0.46	-0.28
255.	75.	0.5	-0.25
256.	76.	0.54	-0.22
257.	77.	0.58	-0.19
258.	78.	0.62	-0.16
259.	79.	0.66	-0.13
260.	80.	0.7	-0.1
261.	81.	0.74	-0.07
262.	82.	0.78	-0.04
263.	83.	0.82	-0.01
264.	84.	0.02	-0.82
265.	85.	0.05	-0.8
266.	86.	0.08	-0.78
267.	87.	0.11	-0.76
268.	88.	0.14	-0.74
269.	89.	0.17	-0.72
270.	90.	0.2	-0.7
271.	91.	0.23	-0.68
272.	92.	0.26	-0.66
273.	93.	0.29	-0.64
274.	94.	0.32	-0.62
275.	95.	0.35	-0.6
276.	96.	0.38	-0.58
277.	97.	0.41	-0.56
278.	98.	0.44	-0.54
279.	99.	0.47	-0.52


==> mod-bezier-points.tsv <==
27	-1
39	-25
31	39
35	31
24	-16
42	-34
30	86
36	80
21	-55
45	-55
29	137
37	137
21	-34
45	-10
29	166
37	174
21	-13
48	-40
30	221
39	212
18	-82
51	-82
29	281
40	281
18	-64
51	-31
29	310
40	321
18	-46
54	-82
30	374
42	362
18	-28
54	-28
30	404
42	404
18	-10
57	-88
31	471
44	445
15	-115
57	-31
29	501
43	529
15	-100
60	-100
30	575
45	575
15	-85
60	-40
30	605
45	620
15	-70
63	-118
31	682
47	666
15	-55
63	-55
31	713
47	713
15	-40
66	-142
32	793
49	759
15	-25
66	-76
32	825
49	808
15	-10
66	-10
32	857
49	857
12	-160
69	-103
31	942
50	961
12	-148
69	-34
31	973
50	1011
12	-136
72	-136
32	1064
52	1064
12	-124
72	-64
32	1096
52	1116
12	-112
75	-175
33	1190
54	1169
12	-100
75	-100
33	1223
54	1223
12	-88
75	-25
33	1256
54	1277
12	-76
78	-142
34	1354
56	1332
12	-64
78	-64
34	1388
56	1388
12	-52
81	-190
35	1489
58	1443
12	-40
81	-109
35	1524
58	1501
12	-28
81	-28
35	1559
58	1559
12	-16
84	-160
36	1664
60	1616
12	-4
84	-76
36	1700
60	1676
9	-217
87	-217
35	1811
61	1811
9	-208
87	-130
35	1846
61	1872
9	-199
87	-43
35	1881
61	1933
9	-190
90	-190
36	1997
63	1997
9	-181
90	-100
36	2033
63	2060
9	-172
90	-10
36	2069
63	2123
9	-163
93	-163
37	2189
65	2189
9	-154
93	-70
37	2226
65	2254
9	-145
96	-232
38	2349
67	2320
9	-136
96	-136
38	2387
67	2387
9	-127
96	-40
38	2425
67	2454
9	-118
99	-208
39	2552
69	2522
9	-109
99	-109
39	2591
69	2591
9	-100
99	-10
39	2630
69	2660
9	-91
102	-184
40	2761
71	2730
9	-82
102	-82
40	2801
71	2801
9	-73
105	-265
41	2935
73	2871
9	-64
105	-160
41	2976
73	2944
9	-55
105	-55
41	3017
73	3017
9	-46
108	-244
42	3155
75	3089
9	-37
108	-136
42	3197
75	3164
9	-28
108	-28
42	3239
75	3239
9	-19
111	-223
43	3381
77	3313
9	-10
111	-112
43	3424
77	3390
9	-1
111	-1
43	3467
77	3467
6	-310
114	-202
42	3614
78	3650
6	-304
114	-88
42	3656
78	3728
6	-298
117	-298
43	3809
80	3809
6	-292
117	-181
43	3852
80	3889
6	-286
117	-64
43	3895
80	3969
6	-280
120	-280
44	4052
82	4052
6	-274
120	-160
44	4096
82	4134
6	-268
120	-40
44	4140
82	4216


==> mod-lin-points.tsv <==
500	0
1000	1000
333	-1
500	500
250	0
334	336
200	0
250	250
166	-4
200	200
142	-6
167	169
125	0
143	144
111	-1
125	125
100	0
112	120
90	-10
100	100
83	-4
91	92
76	-12
84	92
71	-6
77	78
66	-10
72	80
62	-8
67	72
58	-14
63	71
55	-10
59	62
52	-12
56	64
50	0
53	60
47	-13
50	50
45	-10
48	56
43	-11
46	58
41	-16
44	56
40	0
42	50
38	-12
40	40
37	-1
39	53
35	-20
38	64
34	-14
36	44
33	-10
35	50
32	-8
34	54
31	-8
33	56
30	-10
32	56
29	-14
31	54
28	-20
30	50
27	-28
29	44
27	-1
28	36
26	-12
28	64
25	-25
27	53
25	0
26	40
24	-16
25	25
23	-34
25	50
23	-11
24	32
22	-32
24	56
22	-10
23	35
21	-34
23	58
21	-13
22	34
20	-40
22	56
20	-20
21	29
20	0
21	50
19	-31
20	20
19	-12
20	40
18	-46
20	60
18	-28
19	26
18	-10
19	45
17	-48
19	64
17	-31
18	26
17	-14
18	44
16	-56
18	62
16	-40
17	20
16	-24
17	37
16	-8
17	54
15	-55
17	71
15	-40
16	24
15	-25
16	40
15	-10
16	56
14	-62
16	72
14	-48
15	20
14	-34
15	35
14	-20
15	50
14	-6
15	65
13	-64
15	80
13	-51
14	22
13	-38
14	36
13	-25
14	50
13	-12
14	64
12	-76
14	78
12	-64
13	14
12	-52
13	27
12	-40
13	40
12	-28
13	53
12	-16
13	66
12	-4
13	79
11	-76
13	92
11	-65
12	20
11	-54
12	32
11	-43
12	44
11	-32
12	56
11	-21
12	68
11	-10
12	80
10	-90
12	92
10	-80
11	12
10	-70
11	23
10	-60
11	34
10	-50
11	45
10	-40
11	56
10	-30
11	67
10	-20
11	78
10	-10
11	89
10	0
11	100
9	-91
10	10
9	-82
10	20
9	-73
10	30
9	-64
10	40
9	-55
10	50
9	-46
10	60
9	-37
10	70
9	-28
10	80
9	-19
10	90
9	-10
10	100
9	-1
10	110
8	-104
10	120
8	-96
9	17
8	-88
9	26
8	-80
9	35
8	-72
9	44
8	-64
9	53
8	-56
9	62
8	-48
9	71
8	-40
9	80
8	-32
9	89
8	-24
9	98
8	-16
9	107
8	-8
9	116
8	0
9	125
7	-118
8	8
7	-111
8	16
7	-104
8	24
7	-97
8	32
7	-90
8	40
7	-83
8	48
7	-76
8	56
7	-69
8	64
7	-62
8	72
7	-55
8	80
7	-48
8	88
7	-41
8	96
7	-34
8	104
7	-27
8	112
7	-20
8	120
7	-13
8	128
7	-6
8	136
6	-142
8	144
6	-136
7	8
6	-130
7	15
6	-124
7	22
6	-118
7	29
6	-112
7	36
6	-106
7	43
6	-100
7	50
6	-94
7	57
6	-88
7	64
6	-82
7	71
6	-76
7	78
6	-70
7	85
6	-64
7	92
6	-58
7	99
6	-52
7	106
6	-46
7	113
6	-40
7	120
6	-34
7	127
6	-28
7	134
6	-22
7	141
6	-16
7	148
6	-10
7	155
6	-4
7	162
5	-165
7	169
5	-160
6	8
5	-155
6	14
5	-150
6	20
5	-145
6	26
5	-140
6	32
5	-135
6	38
5	-130
6	44
5	-125
6	50
5	-120
6	56
5	-115
6	62
5	-110
6	68
5	-105
6	74
5	-100
6	80
5	-95
6	86
5	-90
6	92
5	-85
6	98
5	-80
6	104
5	-75
6	110
5	-70
6	116
5	-65
6	122
5	-60
6	128
5	-55
6	134
5	-50
6	140
5	-45
6	146
5	-40
6	152
5	-35
6	158
5	-30
6	164
5	-25
6	170
5	-20
6	176
5	-15
6	182
5	-10
6	188
5	-5
6	194
5	0
6	200

